Computational and Data Requirements for Learning Generic Properties of Simulation-Based Games

Empirical game-theoretic analysis (EGTA) is primarily focused on learning the equilibria of simulation-based games. Recent approaches have tackled this problem by learning a uniform approximation of the game's utilities, and then applying precision-recall theorems: i.e., all equilibria of the true game are approximate equilibria in the estimated game, and vice-versa. In this work, we generalize this approach to all game properties that are well behaved (i.e., Lipschitz continuous in utilities), including regret (which defines Nash and correlated equilibria), adversarial values, and power-mean and Gini social welfare. Further, we introduce a novel algorithm -- progressive sampling with pruning (PSP) -- for learning a uniform approximation and thus any well-behaved property of a game, which prunes strategy profiles once the corresponding players' utilities are well-estimated, and we analyze its data and query complexities in terms of the a priori unknown utility variances. We experiment with our algorithm extensively, showing that 1) the number of queries that PSP saves is highly sensitive to the utility variance distribution, and 2) PSP consistently outperforms theoretical upper bounds, achieving significantly lower query complexities than natural baselines. We conclude with experiments that uncover some of the remaining difficulties with learning properties of simulation-based games, in spite of recent advances in statistical EGTA methodology, including those developed herein.

==> rebuttal/ec22.txt <==
Rebuttal:

Thank you for your reviews.

#606A

We tend to agree with this reviewer that our paper is a methodological one. In fact, after reviewers were assigned, but before reviews were released, we sent a note to the program chairs suggesting that our paper is probably better suited to the AI track, rather than theory. From the perspective of a physical science, we do not present a novel theory, nor do we run extensive experiments. We present a new body of techniques, a methodology, by which to learn various game properties.

#606B

Theorems 2.8 and 2.10, both of which are novel contributions, are indeed relatively straightforward. To apply them, we “rely on a Lipschitz calculus” (Theorem A.1), which is a straightforward consequence of the definition of Lipschitz continuity.” We believe that the simplicity of this methodology is a feature, not a bug. Indeed, using the Lipschitz calculus, it can be a simple matter to prove Lipschitz continuity. Theorem 2.8 or 2.10 then imply that a very large family of game properties can be learned, and our intent behind these examples is to show that this is a flexible and easily applied framework. That said, this methodology does not apply all game properties of interest. Other properties, such as price of anarchy, require (often more complex) property-specific analyses, as demonstrated in the last part of the paper.

As for the novelty of this paper, all of the theorems are our own, with the exception of Corollary 2.11, which is a corollary of our more general theory, and, as you rightly point out, Theorem 3.4, Theorem 3.7, and Corollary 3.5, which appear in [2], [2], and [33], respectively. We will be sure to make it crystal clear when we are (for completeness) restating past results.

Another source of confusion (our fault) is that we gave the algorithm in this paper the same name as the algorithm in [2]. Both are, as the one name suggests, progressive sampling with pruning algorithms. But the algorithm in [2] prunes based on regret -- when a strategy profile has provably high regret it can be pruned. In contrast, our algorithm prunes strategy profiles when their utilities are provably well enough estimated, so that additional sampling is unnecessary. Further, while [2] contains a correctness proof, the authors provide only experimental evidence of the efficiency of their method (no theoretical guarantees on efficiency). We prove the correctness of our method, and provide sample and query complexity bounds (Theorem 4.2), the latter of which is crucial, as we show that our method is competitive with Theorem 3.7, despite not knowing variance a priori.

In sum, the novelty of this paper is, 1. a method for establishing that myriad game-theoretic properties are well-behaved; 2. an algorithm for learning these properties with provable efficiency guarantees (earlier methods did not provide such guarantees); and 3. a property-specific analysis of a game-theoretic property of interest (price of anarchy) that is not well behaved, and hence not amenable to our earlier analysis.





Outline:



things to discuss in the rebuttal:

-- seems a bit of a culture clash. from our vantage point (discipline), even if a proof is simple (perhaps even trivial), it does not mean that the implications of the theorem are not important, which in this case they seem to us to be, because they are so far reaching. iow, regardless of the requisite proof technique, it is still very useful to know that we can extend EGTA analysis beyond eqm to these other GT properties.

-- as for the amount of space dedicated to this theorem, the theorem itself is not too lengthy. most of the discussion is focused on establishing the Lipschitz constants of the various properties. this requires a Lipschitz calculus, so is not 100\% obvious (i don't think).

-- non-Lipschitz requires property-specific work; Lipschitz is a sweeping theorem. still have to show it's Lipschitz. the power of the theorem stems directly from the fact that it is so simple! that's the point.

-- further, in the second half of the paper, we tackle the problem beyond the Lipschitz setting -- in the anarchy gap / price of anarchy discussion, as these properties are not Lipschitz continuous.

-- novelty of the results: apologies if it we implied that Thm 3.4 is novel. the important result (Cor 3.5) is due to 33, not 2 or 4. it does say so both above and below the theorem, but perhaps not explicitly enough. we will absolutely clarify this point in our presentation.

-- choice of algo's name is unfortunate. two algos have nothing to do with each other. and ours has a theorem to go with it. theirs did not.

-- we also use empirical Bennett. tail bounds are known. contribution here on the est'n side: comes with a new guarantee. not shown previously.

-- novelty of this paper:
1. Lipschitz theorem (yes, it is easy. that's the point!)
2. novel PSP algo
3. property-specific analysis of a non-Lipschitz property

